Relativistic effects in a mildly recycled pulsar binary: PSR J1952+2630

We report the results of timing observations of PSR J1952+2630, a 20.7 ms pulsar in orbit with a massive white dwarf companion. With the increased timing baseline, we obtain improved estimates for astrometric, spin, and binary parameters for this system. We get an improvement of an order of magnitude on the proper motion, and, for the first time, we detect three post-Keplerian parameters in this system: the advance of periastron, the orbital decay, and the Shapiro delay. We constrain the pulsar mass to 1.20$^{+0.28}_{-0.29}\rm M_{\odot}$ and the mass of its companion to 0.97$^{+0.16}_{-0.13}\rm M_{\odot}$. The current value of $\dot{P}_{\rm b}$ is consistent with GR expectation for the masses obtained using $\dot{\omega}$ and $h_3$. The excess represents a limit on the emission of dipolar GWs from this system. This results in a limit on the difference in effective scalar couplings for the pulsar and companion (predicted by scalar-tensor theories of gravity; STTs) of $|\alpha_{\rm p}-\alpha_{\rm c}| < 4.8 \times 10^{-3}$, which does not yield a competitive test for STTs. However, our simulations of future campaigns of this system show that by 2032, the precision of $\dot{P}_{\rm b}$ and $\dot{\omega}$ will allow for much more precise masses and much tighter constraints on the orbital decay contribution from dipolar GWs, resulting in $|\alpha_{\rm p}-\alpha_{\rm c}|<1.3 \times 10^{-3}$. We also present the constraints this system will place on the $\{\alpha_0,\beta_0\}$ parameters of DEF gravity by 2032. They are comparable to those of PSR J1738+0333. Unlike PSR J1738+0333, PSR J1952+2630 will not be limited in its mass measurement and has the potential to place even more restrictive limits on DEF gravity in the future. Further improvements to this test will likely be limited by uncertainties in the kinematic contributions to $\dot{P}_{\rm b}$ due to lack of precise distance measurements.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> PK measurements of PSR J1952+2630_arxiv/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
